Science with the Daksha High Energy Transients Mission

We present the science case for the proposed Daksha high energy transients mission. Daksha will comprise of two satellites covering the entire sky from 1~keV to $>1$~MeV. The primary objectives of the mission are to discover and characterize electromagnetic counterparts to gravitational wave source; and to study Gamma Ray Bursts (GRBs). Daksha is a versatile all-sky monitor that can address a wide variety of science cases. With its broadband spectral response, high sensitivity, and continuous all-sky coverage, it will discover fainter and rarer sources than any other existing or proposed mission. Daksha can make key strides in GRB research with polarization studies, prompt soft spectroscopy, and fine time-resolved spectral studies. Daksha will provide continuous monitoring of X-ray pulsars. It will detect magnetar outbursts and high energy counterparts to Fast Radio Bursts. Using Earth occultation to measure source fluxes, the two satellites together will obtain daily flux measurements of bright hard X-ray sources including active galactic nuclei, X-ray binaries, and slow transients like Novae. Correlation studies between the two satellites can be used to probe primordial black holes through lensing. Daksha will have a set of detectors continuously pointing towards the Sun, providing excellent hard X-ray monitoring data. Closer to home, the high sensitivity and time resolution of Daksha can be leveraged for the characterization of Terrestrial Gamma-ray Flashes.

==> review1.txt <==
> Reviewer Comments:
> 
> Reviewer 1
> This well-written manuscript gives an overview of the scientific goals
> of the Daksha mission proposed to ISRO. Eleven science areas are
> covered, from GRBs at cosmological distances to solar flares to
> terrestrial gamma-ray flashes. The focus is on EM counterparts to
> gravitational wave sources and gamma-ray bursts. Despite the broadness
> of the areas and the brevity of each of the 9 secondary scienc goals,
> the manuscript is thorough in its treatment through the many (193)
> references.
> 
> Follow some points of criticism and suggestions for improvements. I am
> willing to review the response of the authors on these.
> 
> Major points:
> 1. Section 2, with a mission overview, is too brief. In particular, I
> miss details about the imaging capabilities of the 3 instrument packages
> (I suspect there are none), the probably high background rates given the
> large fields of view and, through that, more details about the
> sensitivity and how that relates to the GRB and EMGW distributions
> 

This paper is part of a two-paper submission. Since the other paper goes
into details about the instrument, this was intentionally kept brief.
The other manuscript is under revierw in the same journal to be
published together, but is also available at https://arxiv.org/abs/2211.12055
We have added a few lines of explanation in this section.

> 2. In Section 2, I also miss details about the expected mission lifetime
> and spectral/timing resolutions. Later in the manuscript, numbers of
> transients (like GRBs, TGFs) to be detected with Daksha are often
> compared with numbers detected with other missions, but it is always on
> the basis of numbers per year. One wonders how to net numbers compare
> when one considers the long life times of missions like Swift and ASIM.
> 

The mission design lifetime is 5 years, we have now stated this the text. There
are no consumables on board, and it is anticipated that the mission can last
for much longer, modulo catastrophic failures. 

The instrument timing and spectral resolutions are discussed in the
technical paper.

> 3. Comparisons with other missions are only made for a few previous
> missions. One wonders whether about proposed/accepted future missions
> like Hermes, eXTP, Probe-class missions of NASA and others, all
> motivated by the GW revolution. Also, I miss references to HETE II, RXTE
> ASM, MAXI, Agile (well, at least HETE II).

We limited our comparisons to a few key GRB missions - these too are
given in the instrument paper (arXiv:2211.12055). We had selected
Theseus as a possible future comparison.  While older missions like
BATSE, HETE-II, and more recent ones like Agile and Integral have played
a key role for the field, they have been extensively discussed in
comparison to Fermi and Swift in the literature. 

However, we have now added a HETE-2 WXM and FREGATE in the effective
area comparison, and added references to it in the introduction.

Comparison with RXTE ASM, Maxi, AstroSat SSM etc are not appropriate as
they are scanning monitors which lack instantaneous all-sky coverage.

> 
> 4. Section 5.3 misses references. Also, it strikes me that the number of
> pulsars to be detected is so low, given the 'high sensitivity' purported
> elsewhere in the manuscript. Would not phase-folding will help to
> increase the number? Is the LE instrument considered?
> 

Appropriate references have been included in section 5.3

The LE instrument has not been considered for pulsars. The LE instrument has
a much smaller effective area compared to the ME. In the current
stage, only a feasibility study for Fermi pulsars was done. A more
detailed study is under way to evaluate the number of known pulsars that
can be detected with Daksha, as well as the discovery potential.
The sensitivity for pulsar detection has been done using epoch-folding as
described in the text, which allows for detection of these pulses in an
open detector system in spite of a very large background count rate.

Most transient pulsars exceed the threshold for pulsar detection during
their ourbursts with Fermi-GBM and Daksha-ME. Daksha will detect outbursts
from all the known transient pulsars and any new transient pulsar with
pulsed flux exceeding the value mentioned in the paper. We have extended
the pulsar detection simulations to fainter persistent pulsars, and results
are given in the revised version. Daksha will detect some more pulsars
than Fermi-GBM in certain intensity levels of these sources as shown in the
figure.

We have updated the text with more details.

> 5. Section 5.4 seems very speculative, although interesting. Will Daksha
> indeed detect 10 thousand GRBs, as suggested in this section?
> 

This was recently worked out and published in MNRAS
(https://ui.adsabs.harvard.edu/abs/2024MNRAS.527.3306G/abstract )
Daksha can indeed detect 10,000 GRBs over an extended mission, however
our final calculations show that we cannot completely rule out the
low-mass PBH phase space. We have reworded this section accordingly.

We have updated the text to reflect these changes.

> 6. Although not explicitly stated, the Earth-occultation technique
> section 5.5 seems to focus on using only the ME instrument. If that is
> the case, one wonders why. Wouldn't the LE instrument yield many more
> detections because many bright sources have relatively soft spectra? Or
> is the LE instrument an imaging instrument (see also above)?
> 

The LE instrument has much lower effective area (7.5 cm^2 for each LEP, as
compared to 304 for each MEP). The contribution of the cosmic X-ray background
is also very high in this range. Overall, we find that the rate of detections
from the LE instrument depends sensitively on the effective area curve and the
assumed spectral properties of the sources. As a result, we have not considered
it in this work, and a detailed analysis will be taken up later. 

We have added this clarification in the text.

> 7. Figure 7 would be a little more insightful if the Galactic plane
> would be shown. 
> 

We have marked the galactic plane now.

> 8. Section 5.6 seems too vague and anecdotic and one does not really get
> a sense of how useful Daksha is for nova research.
> 

Unfortunately the hard X-ray studies of novae are in a very nascent phase, and
it is not feasible to make more precise statements about expected flux levels
etc. We have stated what is possible as detections based on the Daksha
sensitivity.


> 9. Why would Daksha detect FRBs and other instruments like BAT and BATSE
> not?
> 

FRBs are not necessarily expected to have detectable high-energy
counterparts, due to low intrinsic luminosity. Daksha's larger field of
view (compared to BAT) and better sensitivity (compared to GBM and other
all-sky monitors) will make it more likely to detect the rare
high-energy counterparts of FRBs. We have edited the language to make
this clearer.

> 
> 
> Minor points:
> - what is the meaning of 'Daksha'?

We have added a footnote in text.

> - the 3 Daksha instrument packages are referred to inconsistently in the
>   manuscript, sometimes LEP/MEP/HEP other times LE, ME, HE

This has been corrected and instrument packages are now consistently referred
as LEP/MEP/HEP.


> - Sometimes abbreviations ar not introduced (I notice this happens to at
>   least EMGW, SGRB, MDP)

These have been fixed.

> - Section 3 preamble: in my recollection it was not the gamma-ray
>   detection of GW170817 that led to the kilonova discovery but the
> optical mosaicing of the GW localization

The optical followup was initiated due to the first alert from Fermi (in fact
the Fermi GCN Circular was received before the GW circular), which is what
prompted others to search deep. We have slightly modified the text to make this
clearer.

> - p9, section 3.3: it is stated that "On the other hand, very few events
>   are found.." after a statement "12 joint detections with the GW
> network per year". To me, these two statements seem contradicting

Thank you for pointing this out! A critical "if" was missing there, and
has been added. We expect 12, but IF we detect very few it means we will
get very useful inputs for models.

> - p10, 2nd paragraph has a couple of odd statements. I'd say that the
>   prompt GRB emission has been very well studied and perhaps a little
> less well understood than the afterglow emission. Certainly, there is a
> lot more prompt data. The second statement is that it is the redshift
> determination of GRBs that shed light on the constituents of the ISM and
> underlying physical processed. I'd say that at least also the afterglow
> spectroscopy throughout the EM spectrum did that

We have changed the text to make this clearer, the limitation indeed is on
understanding of the prompt phase.  About the afterglows - yes, the entire
statement refers to multi-wavelength follow up including optical spectroscopy.
We have updated the text to reflect this.

> - Fig. 3 (see also remark above): one should not compare numbers per
>   year, but per mission. So, it is important to make a statement on the
> expected mission lifetime. That of Swift is >17.5 yr which seems hard to
> beat

We have now stated the mission lifetime in Section 2. However, comparisons per
mission are not appropriate in this context. For instance, Swift was launched
in 2004 with a 2-year design life. Fermi was launched in 2008 with a "5-10
year" mission life. At that time, Swift dominated GRB discovery, but a few
years ago Fermi actually beat the record for the number of GRBs detected. Both
missions are running for far longer than design life. The extension beyond
design life for high energy missions is common. AstroSat was launched with a
5-year design life, and now 8 years after launch the CZTI instrument shows no
significant deterioration in performance (the Daksha team has significant
overlap with the mission team). The same set of detectors are used in Daksha
MEPs. Hence, we have kept the comparisons to per-year rates.

> - section 4.2: when talking about Ep it makes sense to refer to the type
>   of spectrum (phot/s/cm2/keV or keV/s/cm2/keV or keV2/s/cm2/keV)

We had stated this as nu Fnu, we have now added units keV/s/cm2/keV to clarify.

> - Fig. 4 is misleading in the perception of the spectral quality if the
>   background is not taken into account

We have revised Fig. 4 with the background included in the simulations and also
shown the background spectra in the figure.

> - Fig. 6 does not make a large impression on me since GX301-2 is a very
>   bright easily detected X-ray pulsar. What about a more challenging
> fainter pulsar?

Simulations have been carried out for fainter persistent pulsars and
detectability of two sources (SMC X-1 and 4U 1907+09, both undetected with
Fermi-GBM) are shown.

> - section 5.7, page 22: a 2700 km footprint does not tell me a lot, a
> percentage of the Earth's surface would

We have added the instantaneous and total fraction of the Earth's surface
observed.

> - a three year development time for phases B-D seems too short, or am I
>   misinterpreting the translation to mission phases?

The mission development phases do not map exactly to NASA/ESA. Laboratory
models have been developed, and the remaining efforts are primarily a matter of
scaling up. Hence the project timeline while aggressive, is achievable once the
mission is selected for funding.

> - few typos: "as as", capitalizing words like "Novae", "Earth
>   Occultation Technique", putting commas before "and", articles ("the",
> "a")  missing ~10x, "about 34 GRBs" (about or exactly 34?), "reach ** a
> unifying physical model"

We have fixed these throughout the text.


